New heuristic to choose a cylindrical algebraic decomposition variable ordering motivated by complexity analysis

It is well known that the variable ordering can be critical to the efficiency or even tractability of the cylindrical algebraic decomposition (CAD) algorithm. We propose new heuristics inspired by complexity analysis of CAD to choose the variable ordering. These heuristics are evaluated against existing heuristics with experiments on the SMT-LIB benchmarks using both existing performance metrics and a new metric we propose for the problem at hand. The best of these new heuristics chooses orderings that lead to timings on average 17% slower than the virtual-best: an improvement compared to the prior state-of-the-art which achieved timings 25% slower.

==> study_heuristics_guess__without_repetition__max_penalisation_inf__min_time_0.csv <==
Name,Accuracy,TerminatingWithoutCost,Terminating,30sTimeouts,60sTimeouts,MarkupWithoutCost,Markup,NcellsMarkup,TotalTimeWithoutCost,TotalTime,FoundOutOf1,FoundOutOf2,FoundOutOf3,NoSamples
sotd,0.43,946,931,77,11,1.16,1.56,1.03,9656,11007,0.73,0.69,0.96,1019
old-mods,0.64,990,979,29,11,0.13,0.57,0.38,6643,8143,0.72,0.98,0.97,1019
mods,0.64,990,979,29,11,0.13,0.57,0.38,6637,8137,0.72,0.98,0.97,1019
logmods,0.49,983,968,40,11,0.47,0.91,0.74,7535,9085,0.71,0.95,0.94,1019
acc-logmods,0.51,957,950,50,19,0.34,0.76,0.8,8636,9873,0.46,0.9,0.96,1019
greedy-sotd,0.4,841,840,162,17,2.51,2.55,2.35,15533,15669,0.18,0.65,0.74,1019
brown,0.56,974,974,37,8,0.25,0.25,0.67,7590,7590,0.66,0.95,0.96,1019
gmods,0.58,987,987,23,9,0.17,0.17,0.51,6945,6945,0.72,0.98,0.96,1019
greedy-logmods,0.47,966,966,44,9,0.38,0.38,0.84,8163,8163,0.55,0.94,0.96,1019
random,0.17,262.5,262.5,744.17,12.33,4.03,4.03,20797,20797,0.17,0.33,0.5,1019
virtual-best,1,1019,1019,0,0,0,0,4822,4822,1,1,1,1019

